Slowly Rotating Fully Convective Stars at $\lesssim$ 1 Gyr: Evidence from the Hyades and Praesepe

We report the discovery of 10 stars in the Praesepe and Hyades clusters with unusually slow rotation that are likely not field contamination. Even though our search was general, all slow rotators are in the fully convective domain. We find that the fraction of slow rotators in the clusters is more than $5\sigma$ above the distribution expected from field contamination. They provide a potential link between the period distribution of the young open clusters and the field. These stars could be a distinct birth population, or they could be an indication that the onset of strong magnetic breaking is earlier than previously realized in this domain. Photometric variability and X-ray luminosity suggest the later but more data is needed to confirm. Searches for similar populations in younger clusters will help determine when slow rotators first emerge and constrain the timescale and physical mechanisms governing angular-momentum loss in fully convective stars. The discovery of these stars also highlights the importance of long-baseline photometric observations for detecting the long rotation periods of low-mass stars.

==> Pra_Hyd_FullSample_mass.csv <==
Name,Prot_ztf,Prot_K2,Prot_TESS_unpopular,Prot_TESS_Boyle26,Prot_correct,m_Prot_k2_correct,m_Prot_tess_correct,m_Prot_tess_correct_unpopular,m_Prot_correct,GaiaDR3,ra,dec,pmRA,pmDE,RV_gaia,RV_mwm,phot_rp_mean_mag,phot_bp_mean_mag,phot_g_mean_mag,parallax,ruwe,binary,v_sini_mwm,sdss_id,P_field,2MASS,mass_mk
NGC_2632,1.0881195224770024,,11.935225666152691,12.834618079887878,12.834618079887878,False,True,False,True,651156147752395008,125.44741703298578,13.454083063480653,-29.15755199,-7.62593179,41.69376,,12.860831,14.34308,13.6581545,4.5988237684354045,1.0094875,False,,,0.0,08214742+1327148,0.6674605516715592
NGC_2632,1.809595439493182,,1.8097557739925656,1.8089483362810657,1.809595439493182,False,False,False,False,651180268288716672,125.54961774085146,13.52229901271435,-28.78601547,-8.29566501,,,15.266819,18.190432,16.515501,4.720829102857582,1.0133866,False,,,0.6488085845891625,08221194+1331204,0.44252189608514025
NGC_2632,0.9329656496491238,7.228511396181744,7.079814664765482,14.593579353761609,14.593579353761609,False,True,False,True,651772320940655104,128.09407160858686,14.893600579771787,-32.0187604,-8.90796424,36.262913,,13.415833,15.234937,14.34408,4.976973481289758,1.0352247,False,,,0.0,08322262+1453371,0.6126432439163537
NGC_2632,20.91261730082656,,6.333782002424366,,20.91261730082656,False,False,False,False,652492634199337472,126.59796831283607,15.007636356478866,-30.49874071,-8.99104229,,,15.872341,18.77287,17.165474,4.897099950233433,2.075677,True,,,0.0008300557376642,08262354+1500276,0.34343683721153084
NGC_2632,1.6280370208438353,1.6284379512643352,1.631755557525702,,1.6280370208438353,False,False,False,False,652643129853607424,127.57111025049238,15.662451829097838,-30.22303615,-9.37133942,,,16.646925,19.801043,17.91921,4.82523435554548,1.0043234,False,,,0.0029709942559209,08301710+1539450,0.247743704428698
NGC_2632,25.20201255937977,,18.1425544777918,20.634659749303133,25.20201255937977,False,False,False,False,655455925412689536,124.72798512811822,15.604687646735435,-25.61809541,-8.46755768,,,15.405231,18.096075,16.7484,4.102859572419896,1.310815,True,,,0.2727482109424395,08185474+1536168,0.44635465646675054
NGC_2632,1.1590989037402752,,1.1587092434594908,,1.1590989037402752,False,False,False,False,659522430511553792,128.7020003520506,17.932919152459295,-34.53206713,-12.50346545,,,16.751945,20.020206,18.04562,5.755165298295575,0.9701743,False,,,8.586132166209443e-05,08344851+1755588,0.20551571555749307
NGC_2632,21.512786481352183,,19.898140902874324,19.612874164981044,21.512786481352183,False,False,False,False,659612285523485056,128.84021978122698,18.49277741015698,-34.12684636,-11.95696352,,,14.70035,17.185036,15.842389,5.223035252394066,1.0375289,False,,,3.869065052581444e-09,08352169+1829342,0.46285748709670366
NGC_2632,0.5291530177749932,,8.754329002439205,8.305494671604565,8.305494671604565,False,True,False,True,659636406059748608,128.6428185601177,18.79900026054261,-34.16529902,-12.29930856,,,14.86366,17.473738,16.039068,5.2615310931835015,1.086954,False,,,9.636180937011944e-10,08343431+1847565,0.44844073012514685
NGC_2632,9.738137927120537,,9.594508077539862,,9.738137927120537,False,False,False,False,659729417871499392,128.77579551443557,18.82347509694967,-34.94784028,-12.63356504,,36.176815,15.561098,18.439926,16.790026,5.353754383329956,1.0106443,False,,56270536.0,8.63471172247336e-10,08350623+1849246,0.3466456243386904
NGC_2632,7.945252467243119,7.957179025882851,2.149402360002269,,7.945252467243119,False,False,False,False,660193858454609024,131.58340847705,18.68344799134685,-36.28319188,-10.7638424,,,14.849334,17.664518,16.136581,5.262502007629594,2.4269106,True,,,5.858940998626552e-07,08462006+1841007,0.46263929429541156
NGC_2632,2.612146473058981,,17.193897631626083,,2.612146473058981,False,False,False,False,660923105246007552,130.6857060287714,18.466612351422327,-37.04433525,-12.64336951,,,16.448858,19.475964,17.728884,5.377588004569854,0.974747,False,,,7.995002239017125e-10,08424461+1828000,0.25126768031626273
NGC_2632,11.300727077968949,11.369664547007488,5.854492128175083,,11.300727077968949,False,False,False,False,661157236799076352,131.43511933884702,19.675633356648753,-37.25080482,-13.5929473,,,14.907073,17.592585,16.113918,5.535207416858064,1.805834,True,,,1.2976777837171035e-05,08454448+1940324,0.41901014332243375
NGC_2632,1.2124500450478086,,5.696573987767419,5.5780089949299905,5.5780089949299905,False,True,False,True,661179158312129024,131.59935198275886,19.967786507347387,-37.15472395,-13.29524609,,,15.181045,17.910862,16.39047,5.3251300268979715,0.96977615,False,,,6.774796885005657e-08,08462388+1958043,0.4012397485586927
NGC_2632,60.21716877542841,29.79308559664414,15.676094002755878,,60.21716877542841,False,False,False,False,661216949728995584,129.91860456636402,19.314905983998074,-37.67690349,-12.8645043,,36.163006,15.8491125,18.721964,17.090788,5.563860301374148,1.1293787,False,4.216965,56282104.0,8.788950027523548e-08,08394051+1918539,0.29504088722572297
NGC_2632,0.655791843044852,,0.4638256836028384,,0.655791843044852,False,False,False,False,662748569425476224,128.81669906751526,19.20213068806482,-34.09384851,-12.45226499,,,16.122799,19.10139,17.36734,5.010881854918793,1.0171595,False,,,1.8679387309032696e-06,08351605+1912077,0.2949470656091293
NGC_2632,5.029440924146314,,5.0325176143372765,,5.029440924146314,False,False,False,False,662849209099669120,128.83041954916692,19.76139116438489,-34.85821418,-12.51288558,,35.49467,16.03195,18.9963,17.279615,4.9862137469853876,0.97771794,False,5.821032,56294067.0,7.99579960090854e-06,08351934+1945412,0.3153721330701346
NGC_2632,3.927221378116863,,3.92327386356337,3.94433339952633,3.927221378116863,False,False,False,False,664164607259059328,126.39871207340022,21.10230036458208,-33.87520112,-14.74724415,,,15.959654,18.93666,17.216671,5.462241669980498,0.9761613,False,,,2.425618200683974e-07,08253573+2106085,0.2965436828934092
NGC_2632,17.20595492572401,,18.59665229625488,17.029665707327872,17.20595492572401,False,False,False,False,664374613981190656,128.7295219016677,20.10542320515342,-35.80041623,-13.3026642,38.242504,,14.112485,16.295616,15.170221,5.463655052949389,1.045395,False,,,0.0,08345513+2006198,0.5059027851514893
NGC_2632,20.113474001092055,,19.948940429478487,20.686474445455403,20.113474001092055,False,False,False,False,664487623160237184,130.5214152804243,20.96565248673412,-35.9325424,-13.4497909,48.372074,22.48528,13.856915,16.265833,14.977529,5.3947547263705795,1.0913745,False,38.904514,56305973.0,0.0,08420517+2057565,0.5713252331441582
NGC_2632,1.1056452368159142,,18.57380331981072,,1.1056452368159142,False,False,False,False,664559847330171136,130.02695829932,21.264758206565467,-35.94039886,-13.14856069,,,15.478051,18.407703,16.735916,5.252465598561655,0.97461045,False,,,3.4162267935282426e-07,08400651+2115533,0.38051493923928464
NGC_2632,43.63515474538,,6.7847453840322025,,43.63515474538,False,False,False,False,664726045385110144,129.12245795009952,21.052810096637774,-34.91781123,-13.59078684,,,15.754694,18.554243,16.980522,5.363438270453435,1.0660776,False,,,3.6903579817240786e-08,08362943+2103104,0.3107879653071753
NGC_2632,21.287009120561336,,19.598695095453923,,21.287009120561336,False,False,False,False,664775729566784512,129.10460803878925,21.14895637397424,-35.96475496,-14.23429176,32.9966,,14.27351,16.55763,15.357933,5.45038743775819,1.0070548,False,,,0.0,08362515+2108565,0.4947400953036127
NGC_2632,14.17740236678615,,13.911330158847752,,14.17740236678615,False,False,False,False,676027989830332416,124.18539781083722,21.591485029198388,-30.77662994,-14.71989548,,,16.090376,19.039385,17.34371,5.215351610455109,0.991818,False,,,0.0753791138193646,08164454+2135296,0.2844969354871799
NGC_2632,0.6053526599632991,,19.74728268182532,,0.6053526599632991,False,False,False,False,676181238560019456,124.73579854515364,21.289390040947847,-30.29387805,-14.03876695,,,16.587059,19.669111,17.870966,5.0186788576790535,0.9763509,False,,,7.415778775087993e-06,08185663+2117221,0.24093944289414562
NGC_2632,21.121032806472993,,19.896452844761733,19.011450689440153,21.121032806472993,False,False,False,False,690530896094421632,129.82995180548463,24.413715361164765,-38.56058854,-17.17168543,,,14.496484,16.904905,15.619213,5.69421672552331,1.0895158,False,,,0.0882530180880915,08391924+2424498,0.45061110622977435
NGC_2632,17.08997374815794,,,,17.08997374815794,False,False,False,False,661320067600915328,130.12727053825785,19.932942613262497,,,,35.505592,14.859593,17.42406,16.026352,5.384086415240093,0.9698848,True,3.8282475,56282961.0,2.5840155733034937e-08,08403058+1955588,0.43241356772184253
NGC_2632,1.1189421331678078,,,,1.1189421331678078,False,False,False,False,659671624791715840,129.36260602865778,18.810901461628823,,,,36.713337,16.118225,19.03347,17.364876,5.475478914538756,0.99750155,False,15.2756605,56270111.0,3.696884803582986e-08,08372707+1848394,0.26784525139814974
NGC_2632,36.29533163582943,,,,36.29533163582943,False,False,False,False,664580909850406528,128.5129259932639,20.34177405231108,,,,,15.507901,18.216648,16.7092,5.338342635208131,0.9730647,False,,,6.941338441146765e-09,08340314+2020305,0.3451834368642302
NGC_2632,3.977947085803524,,,,3.977947085803524,False,False,False,False,664914164952043008,131.1356420772674,21.68301353652532,,,,,14.985874,17.703165,16.18938,5.304433261797709,0.97249633,False,,,1.8514037683726727e-05,08443259+2140592,0.4277884703443969
NGC_2632,20.30677390779862,,,,20.30677390779862,False,False,False,False,658642000872094464,130.57293726135418,17.98745571942109,,,,,15.425571,18.252228,16.643272,5.377242046416947,0.95156795,False,,,7.059811735443751e-10,08421753+1759148,0.36390679952972366
NGC_2632,41.835129508879675,,,,41.835129508879675,False,False,False,False,661281206736808064,129.52800875749395,19.57157176220922,,,,36.71014,16.08265,19.000298,17.318144,5.387011667639485,1.0864767,False,,56282615.0,7.399758997006561e-10,08380676+1934178,0.2826049054623723
NGC_2632,0.2852531300387502,,,,0.2852531300387502,False,False,False,False,662975927814718464,126.7741865968283,19.62134253168865,,,,,16.230291,19.47672,17.593502,5.260870746061357,1.2991834,True,,,4.3232088521460494e-09,08270584+1937171,0.2865061274069892
NGC_2632,8.642671937727707,,,,8.642671937727707,False,False,False,False,660981349298550272,130.3985437308422,18.74299626142348,,,,33.631073,14.786623,17.365757,15.955235,5.390217030998223,1.0484705,True,2.3388371,56280316.0,1.448487009584954e-09,08413569+1844350,0.4443134840019324
NGC_2632,24.471730762395108,,,,24.471730762395108,False,False,False,False,659086512807199232,128.24594882414848,17.30645659753363,,,,,14.6851225,17.390675,15.881801,5.437505240107255,1.04153,False,,,1.001347113499433e-07,08325907+1718235,0.46279532213081925
NGC_2632,16.586847025922552,,,,16.586847025922552,False,False,False,False,664510949126187136,129.51909214092075,20.659720019657858,,,,35.41652,15.723049,18.59062,16.958553,5.5484096406649295,0.928931,False,,56306154.0,2.1497162853386823e-06,08380462+2039352,0.30844981562953705
NGC_2632,1.3857421716573075,,,,1.3857421716573075,False,False,False,False,661458915303531136,130.7359979762938,20.51163419728094,,,,,16.154087,19.128899,17.411768,5.271742728331521,0.98814,False,,,7.653804349822707e-08,08425668+2030422,0.27775744048494244
NGC_2632,1.6800430349648894,,,,1.6800430349648894,False,False,False,False,661296290661998208,129.94689526562905,19.659483936498475,,,,,15.59684,18.505228,16.8569,5.2170162669696225,1.3137825,True,,,3.915528159718199e-09,08394730+1939344,0.3624756854889928
NGC_2632,0.9102468021589708,,,,10.2572,False,False,False,False,664379974100333568,129.0907259326868,20.20541098335748,,,,35.583206,14.571581,17.040237,15.7102785,5.382145597681519,1.0661783,False,3.8282475,56305175.0,3.620603191652687e-08,08362182+2012197,0.4683384002723939
NGC_2632,1.1834455866752778,,,,1.1834455866752778,False,False,False,False,661198915163689472,130.21781749251298,19.174486123827226,,,,,14.75033,17.58562,16.007545,5.71290730116674,4.44971,True,,,1.3963279569964907e-05,08405231+1910284,0.45853511683958614
NGC_2632,16.215546813525503,,,,16.215546813525503,False,False,False,False,661209566682500736,129.94385600877777,19.21773117765052,,,,34.55741,13.633833,15.631694,14.628244,5.3745576990292,1.0232649,False,1.5135612,56282041.0,0.0,08394656+1913041,0.5737572615782548
NGC_2632,2.694027525358294,,,,2.694027525358294,False,False,False,False,659680072990872704,129.74049022674606,18.775181020340213,,,,36.661705,15.269399,18.106901,16.548304,5.531853216341062,1.0505472,False,8.709636,56270180.0,1.8847388593107672e-07,08385776+1846309,0.372787577420117
NGC_2632,10.09712258622721,,,,10.09712258622721,False,False,False,False,663335816011746048,126.13832738916886,19.29526714062279,,,,,14.775578,17.507122,16.240559,5.78695458042936,3.309995,True,,,,08243324+1917432,0.4376391161584198
NGC_2632,19.3022260664603,,,,19.3022260664603,False,False,False,False,652408491498497280,124.70796774788592,15.03965188358088,,,,,15.206411,17.885897,16.397373,4.995936939696466,0.9811698,False,,,0.0053623049556096,08184994+1502228,0.4226459483266742
NGC_2632,1.542091712127272,,,,1.542091712127272,False,False,False,False,660066349465717504,131.49991822604326,17.82740343362188,,,,,15.837025,18.875528,17.102743,5.3633786477476235,1.0615795,False,,,2.8788471067354424e-09,08460002+1749387,0.3154663815528768
NGC_2632,1.8765093425460804,,,,1.8765093425460804,False,False,False,False,660327685339473152,131.97417154701813,19.131439412612245,,,,,16.174522,19.162067,17.434742,5.362336127122989,1.0485758,False,,,3.2559660893280382e-09,08475384+1907533,0.26474590129140363
NGC_2632,2.124566593277691,,,,2.124566593277691,False,False,False,False,664404713111939072,129.23563328689335,20.319388288522426,,,,,13.617981,15.996906,14.757496,5.019285125248165,4.142662,True,,,0.0,08365659+2019101,0.6357772031629402
NGC_2632,15.133315661225996,,,,15.133315661225996,False,False,False,False,689288722832620928,132.53084453730983,23.384969509432437,,,,31.551996,14.473166,17.293371,15.702602,6.29287492440576,0.9580609,False,6.516284,56499890.0,,08500745+2323061,0.4663193031156564
NGC_2632,2.315177503316967,,,,2.315177503316967,False,False,False,False,664365852247875840,129.09320763197726,20.118543156491256,,,,,16.120066,19.03061,17.368938,5.407162254103146,1.0295398,False,,,1.61467353795191e-08,08362241+2007070,0.2741257410800143
NGC_2632,18.870793085446987,,,,18.870793085446987,False,False,False,False,660928259206807808,130.633397377117,18.59106065533914,,,,35.81516,14.047558,16.252836,15.10981,5.411437551520839,1.0305505,True,1.6943378,56279980.0,0.0,08423205+1835281,0.5277494612348923
NGC_2632,4.955709575672472,,,,4.955709575672472,False,False,False,False,657769675833233408,129.74029959685444,15.887504750219332,,,,,13.624479,15.6171055,14.620172,4.975810347436903,1.2588317,True,,,0.0011005038171034,08385771+1553151,0.607647614805293
NGC_2632,1.2715873238394568,,,,1.2715873238394568,False,False,False,False,661267325402674048,129.97652346260807,19.460272197765903,,,,,16.026972,18.988092,17.28342,5.983779100348502,1.0783848,False,,,7.48759293437555e-05,08395441+1927372,0.2578058526132335
NGC_2632,2.1263480909084085,,,,2.1263480909084085,False,False,False,False,661327248785037184,130.80256869649574,19.57465827196332,,,,34.760483,16.120335,19.13548,17.378178,5.483958163658697,1.0189344,False,6.966265,56283011.0,4.5581211580062745e-07,08431265+1934290,0.2683052549109041
NGC_2632,23.562032606877946,,,,23.562032606877946,False,False,False,False,662828838071658880,128.07427079745554,19.54702242157046,,,,,15.619448,18.495766,16.849195,5.1885900476614575,1.1486673,False,,,2.346668673451445e-08,08321786+1932495,0.34635194500214905
NGC_2632,14.970800242083474,,,,14.970800242083474,False,False,False,False,661768771422658816,131.35814387647122,20.42288502943049,,,,34.76354,13.204012,15.016456,14.131704,5.29094445532453,1.0060458,False,2.9580126,56286223.0,0.0,08452599+2025225,0.6221630397080664
NGC_2632,7.6572985349645855,,,,7.6572985349645855,False,False,False,False,664329735865645568,129.81567053042403,20.070506702168363,,,,35.27306,13.100771,15.222445,14.507108,,,False,6.1094203,56304813.0,,08391580+2004141,
NGC_2632,17.412749755133913,,,,17.412749755133913,False,False,False,False,661348517463001216,130.56439410716382,19.815949110536263,,,,,15.074979,17.691038,16.25184,5.47743981389377,0.9626805,False,,,1.0028747101916045e-07,08421550+1948576,0.38946642052659836
NGC_2632,0.8689930449783642,,,,0.8689930449783642,False,False,False,False,658600459948416256,130.27385380233548,17.541038529232935,,,,,14.627648,17.15793,15.786638,5.4086247730147266,1.1742499,False,,,2.8290838855678923e-09,08410576+1732280,0.46790817436415266
NGC_2632,4.3202579783489945,,,,4.3202579783489945,False,False,False,False,661402084295115904,130.3582623861719,19.987460243395883,,,,,15.603331,18.426643,16.831366,5.393842431287994,1.0167531,False,,,8.206511548586606e-09,08412602+1959151,0.3257760101799612
NGC_2632,9.527712803745596,,,,9.527712803745596,False,False,False,False,661079652509975936,131.8306371496051,19.214404467544263,,,,,15.819705,18.76598,17.080803,5.554425817136493,0.9584676,False,,,3.9600067588634466e-07,08471939+1912520,0.30602190376619315
NGC_2632,6.197351487535766,,,,6.197351487535766,False,False,False,False,661829588159547392,131.44897188977114,20.712876889541512,,,,,15.935609,18.901968,17.200344,5.549215563122042,1.032563,False,,,5.0098658401064626e-06,08454779+2042465,0.2945953335445637
NGC_2632,1.3339757301343762,,,,1.3339757301343762,False,False,False,False,661277908202012672,129.48787892834326,19.463803936028377,,,,,15.344347,18.110857,16.558746,5.307233125131796,1.0777205,False,,56282592.0,1.1606225826733983e-09,08375712+1927499,0.377930496960985
NGC_2632,9.430258712298585,,,,18.639,False,False,False,False,659284390540626816,129.75752007586482,17.85573002592388,,,,,13.9930525,16.213165,15.059099,5.6076872213280895,1.1338569,False,,,0.0,08390185+1751208,0.5188586204963488
NGC_2632,1.1824530300889973,,,,1.1824530300889973,False,False,False,False,662799009521584640,128.94693083025558,19.589555546397698,,,,37.0567,16.119713,19.08907,17.375166,5.428411151846335,0.9899784,True,12.105981,56293711.0,8.074416373091458e-09,08354730+1935227,0.2699670506711105
NGC_2632,1.0776242400982703,,,,14.283,False,False,False,False,686744143687763584,134.85854501099297,24.009355123695386,,,,,15.531015,18.373005,16.753902,6.081902536893755,1.0703924,False,,,,08592611+2400340,0.30854034809462
NGC_2632,18.19386506480257,,,,18.19386506480257,False,False,False,False,689130461877120256,132.06135503129454,22.558972044089533,,,,,13.903284,16.093405,14.960276,5.699954746118923,1.0254833,False,,,0.0,08481476+2233323,0.5317062078195984
NGC_2632,0.9599619117703506,,,,24.9635,False,False,False,False,659467871542951552,130.1292809522229,18.432214458360537,,,,,14.775864,17.2549,15.917646,5.324816782633403,1.1086526,False,,,4.39892938669598e-09,08403106+1825562,0.4396991280293302
NGC_2632,19.375984795120814,,,,19.375984795120814,False,False,False,False,603482040830711040,129.39955265280216,14.454537152788523,,,,,14.41634,16.62538,15.482841,4.72484257106234,1.1579828,False,,,0.0,08373593+1427164,0.5083718463796695
NGC_2632,16.66863270619019,,,,16.66863270619019,False,False,False,False,661347727189029504,130.49711995125384,19.74579295027939,,,,34.565674,14.151309,16.402529,15.229515,5.453163332145983,1.1715472,False,2.5703957,56283167.0,0.0,08415935+1944452,0.509438453508341
NGC_2632,14.62536398681086,,,,14.62536398681086,False,False,False,False,664652824783150208,128.2515025785029,20.719471620469076,,,,,14.4915085,17.181683,15.791896,,,False,,,,08330040+2043103,
NGC_2632,18.941282452719054,,,,18.941282452719054,False,False,False,False,661059895660363008,131.6530666681683,19.225990602842323,,,,,15.270477,17.780687,16.42576,5.286459870661269,0.9752655,False,,,0.3469418993062519,08463677+1913336,0.35914879443832204
NGC_2632,15.98550569018859,,,,15.98550569018859,False,False,False,False,661091609698913024,132.02048031376626,19.470469539840117,,,,,14.9716425,17.554733,16.133396,5.586840736027829,1.1065048,False,,,0.0001674443101586,08480495+1928137,0.39612341378312294
NGC_2632,22.0267564772477,,,,22.0267564772477,False,False,False,False,661167785238757376,131.35834679955272,19.69839917302292,,,,34.542812,14.519704,16.919746,15.639099,5.553333110311186,1.0176473,False,1.5776113,56281708.0,4.4158156718198e-05,08452605+1941544,0.4557012555129528
NGC_2632,0.5148669515510492,,,,17.4308,False,False,False,False,664605270904832768,129.06453934166544,20.685984278866556,,,,34.801537,13.795772,15.85982,14.813782,5.295501565067389,1.038359,False,1.5275661,56306771.0,0.0,08361553+2041098,0.5592306546635839
NGC_2632,0.9486742960395096,,,,18.1002,False,False,False,False,663805754152866688,126.35411555105568,20.221548839225395,,,,,14.300885,16.674824,15.41893,5.265900709302501,1.0866117,False,,,0.0,08252503+2013177,0.5148254989508767
NGC_2632,13.752696184287428,,,,13.752696184287428,False,False,False,False,659441242745739648,129.86424206947555,18.248736665736477,,,,,15.977807,18.910093,17.24353,5.424633528040224,1.0658066,False,,,2.0565868977845498e-08,08392745+1814556,0.29997131032271196
NGC_2632,1.4208938349106313,,,,1.4208938349106313,False,False,False,False,658618155212680832,130.8109671761595,17.70835635454844,,,,,16.373064,19.449139,17.64064,5.872230549560153,0.9672346,False,,,5.816541746153911e-06,08431467+1742301,0.2335574311700644
NGC_2632,17.23559969113073,,,,17.23559969113073,False,False,False,False,609424699316025344,130.0441450856886,14.306939405793818,,,,,15.014183,17.587643,16.18242,5.319132656039432,1.0348508,False,,,0.0082499213163318,08401063+1418252,0.40945544516255267
NGC_2632,2.765282706461925,,,,1.56,False,False,False,False,665454368759275520,128.55769933930978,21.397788316587867,,,,,15.982614,18.894783,17.22469,5.274188767408094,1.0209656,False,,,3.928270687333323e-06,08341389+2123521,0.30149822857304487
NGC_2632,1.4181122708274274,,,,1.4181122708274274,False,False,False,False,658587467670294784,130.31197803139997,17.46010804811318,,,,,16.690496,19.82822,17.9729,5.713344929644436,0.92546934,False,,,0.0007585207103436,08411490+1727366,0.2034515504176196
NGC_2632,1.165279541457613,,,,1.165279541457613,False,False,False,False,664335684397673472,129.53321188100912,20.063989989625902,,,,35.375687,16.152699,19.111467,17.38806,5.4211104162819845,0.9959998,False,14.125376,56304859.0,5.373870332478006e-09,08380800+2003505,0.26868859902635495
NGC_2632,12.198114543394173,,,,12.198114543394173,False,False,False,False,662172429630090880,127.32404563287828,17.70312718714561,,,,,14.669639,17.42461,15.877312,5.3721852526585385,1.089465,False,,,7.720444712878314e-08,08291780+1742115,0.48079258401052516
NGC_2632,12.978305521640207,,,,12.978305521640207,False,False,False,False,661488052360088704,132.0980701027003,19.836551473972627,,,,,15.33682,18.0741,16.541534,5.494214067377399,0.9822629,False,,,7.677235534911898e-06,08482357+1950117,0.3547727223264103
NGC_2632,6.201141443751807,,,,6.201141443751807,False,False,False,False,664461853356491264,130.40191915429452,20.567834617072695,,,,,15.886979,18.837366,17.14029,5.509445900308523,1.0413228,False,,,1.321387758560436e-07,08413650+2034042,0.304859105299974
NGC_2632,26.109837481998817,,,,26.109837481998817,False,False,False,False,661319620924311296,130.21594129335583,19.941671240573648,,,,34.88899,14.808514,17.28395,15.951167,5.412026565536228,1.0703454,False,3.723917,56282958.0,1.973392608751474e-07,08405187+1956302,0.4296282746543593
NGC_2632,21.467246110959856,,,,21.467246110959856,False,False,False,False,661340614723243392,130.86480519416142,19.82786190860842,,,,34.449352,15.506142,18.350552,16.732641,5.31587297937952,1.0472136,False,5.420009,56283112.0,3.1746653171271943e-09,08432759+1949405,0.3533534606623619
NGC_2632,23.727923159953537,,,,23.727923159953537,False,False,False,False,663916289430964480,127.32846333902272,20.717933515691232,,,,,14.820287,17.324915,15.966128,5.2569598477710935,1.1202862,False,,,1.135512368491583e-05,08291886+2043048,0.439351077492536
NGC_2632,12.154259320970429,,,,12.154259320970429,False,False,False,False,663991846495546496,127.20931738638193,21.12804104188291,,,,,15.785049,18.7126,17.02901,5.285335500051255,1.041368,False,,,9.02128079721242e-08,08285027+2107411,0.3157268731407981
NGC_2632,17.779068679513827,,,,17.779068679513827,False,False,False,False,661313367453547904,129.77115070811422,19.757297960112172,,,,34.63338,15.820868,18.716148,17.064358,5.352428111742943,1.0041564,False,3.5563133,56282890.0,3.52910971793095e-09,08390512+1945264,0.3156711304428211
NGC_2632,0.7048335616937822,,,,0.7048335616937822,False,False,False,False,664593309419200000,128.58700865305295,20.528961395763275,,,,,16.906496,19.973291,18.19407,5.235235600163444,1.0201652,False,,,5.064906173405999e-09,08342092+2031444,0.2019802543466593
NGC_2632,2.9281610781198775,,,,2.9281610781198775,False,False,False,False,661036840275967744,130.78085118400114,19.23862976735547,,,,,15.278457,18.186144,16.537294,5.626537952795023,1.0445848,False,,,3.890389442774715e-06,08430744+1914192,0.38139378321413214
NGC_2632,1.8040720258849112,,,,1.8040720258849112,False,False,False,False,664281396011231744,129.38496719173872,19.521606295596,,,,,14.15884,16.473196,15.258238,5.360287750671979,1.03541,False,,,0.0,08373242+1931180,0.5314580168805061
NGC_2632,1.9910882952699651,,,,1.9910882952699651,False,False,False,False,665450383029558016,128.31915484419184,21.33893609154269,,,,,14.870096,17.688208,16.096382,5.356888205863736,1.0290048,False,,,6.511941069803426e-07,08331663+2120204,0.45411357534273383
NGC_2632,12.11041626201957,,,,12.11041626201957,False,False,False,False,664286446892777472,129.2330795681583,19.599107638571414,,,,36.655098,14.862395,17.432304,16.02565,5.331062338957814,1.0548567,False,,56304343.0,1.7282528551083087e-09,08365598+1935570,0.43039237979138406
NGC_2632,4.972563428814971,,,,4.972563428814971,False,False,False,False,689484706483549312,132.50820102632892,23.64882173947601,,,,,16.029682,19.036005,17.28524,5.52168817794383,0.9647327,False,,,0.0022641159837621,08500201+2338560,0.289839691854351
NGC_2632,0.9370771531137856,,,,15.497966666666663,False,False,False,False,662661540505500160,128.30983838772443,19.07673781165812,,,,,14.3587,16.646915,15.448019,5.3074669851032645,1.1021917,False,,,0.0,08331440+1904364,0.48681090084460177
NGC_2632,13.678499971494016,,,,13.678499971494016,False,False,False,False,659668841652926592,129.21037184005868,18.68163846974596,,,,,16.00259,18.941687,17.251637,5.315473658065118,0.97076905,False,,,1.8835957418526915e-09,08365052+1840541,0.29289315232578755
NGC_2632,1.5840017433548328,,,,1.5840017433548328,False,False,False,False,659488349947010176,130.07094601235195,18.60822834921865,,,,36.991272,16.015116,18.938065,17.26622,5.55321627784875,1.0451701,True,13.212956,56268879.0,3.0589678165922784e-08,08401707+1836298,0.27958871574245875
NGC_2632,17.503319138752527,,,,17.503319138752527,False,False,False,False,656149304932599808,124.33194433712276,16.766564472096928,,,,40.084553,14.291803,16.383587,15.317301,4.29806930994348,1.0880737,False,1.503142,56244380.0,,08171969+1645598,0.5542028527868745
NGC_2632,0.6804774560259135,,,,2.1443000000000003,False,False,False,False,664586476127906560,128.40974961351225,20.481223264415515,,,,,16.064852,18.915533,17.29158,5.174195816706987,0.9879268,False,,,4.923025870164002e-09,08333838+2028525,0.28905418192993215
NGC_2632,1.490254326839296,,,,1.490254326839296,False,False,False,False,660327960217390848,131.96035059010592,19.15302138868676,,,,,16.122276,19.119411,17.375795,5.360861736264336,0.9634178,False,,,3.156721937577098e-09,08475052+1909110,0.26071888186976455
NGC_2632,1.0502576551279443,,,,20.419,False,False,False,False,651837948040931840,127.87191702586192,15.100175901630717,,,,,14.688903,17.186247,15.834295,5.39796332819645,0.98414564,False,,,0.4546916215849955,08312930+1506008,0.452559546185285
NGC_2632,1.9311814856915697,,,,1.9311814856915697,False,False,False,False,661492274311844352,132.03088029336223,19.9163896123047,,,,,16.099873,19.031921,17.348492,5.32659098312206,1.0036862,False,,,8.527327854090039e-08,08480745+1954592,0.2842548007963339
NGC_2632,0.6253888425000023,,,,0.6253888425000023,False,False,False,False,664596504874763392,128.62938205039376,20.629306558541582,,,,,16.937521,20.284079,18.264273,5.263750430599168,1.0393604,False,,,6.653261579466541e-09,08343109+2037456,0.20490986562070818
NGC_2632,0.568044422456172,,,,0.568044422456172,False,False,False,False,610888389810133760,136.20907863910188,16.445800089187728,,,,,14.74272,17.350756,15.911111,5.55011575474322,0.9936707,False,,,,09045022+1626451,0.448935131358007
NGC_2632,19.908480126930883,,,,19.908480126930883,False,False,False,False,652949348139055488,126.81963421127531,16.554936027719155,,,,,14.982581,17.526087,16.1405,4.977703882715461,0.9449525,False,,,0.0024257634817096,08271674+1633180,0.43458239351954386
NGC_2632,5.9640962562719775,,,,5.9640962562719775,False,False,False,False,661142393392058752,131.13258161669444,19.55475631180187,,,,,15.605957,18.437551,16.842224,5.37125257559608,1.1534022,False,,,4.900466141036594e-09,08443186+1933173,0.344681918536335
NGC_2632,18.69684246079636,,,,18.69684246079636,False,False,False,False,664431548067327616,130.2959323643043,20.377293386740213,,,,34.691723,14.079112,16.306036,15.14509,5.465526956686332,0.99878806,False,1.503142,56305542.0,0.0,08411106+2022384,0.5188204272869437
NGC_2632,17.563942954258955,,,,17.563942954258955,False,False,False,False,663002663987903872,126.96216131255922,19.80571197087821,,,,,14.025124,16.205997,15.080159,5.48408477158727,1.0754827,False,,,0.0,08275096+1948207,0.5241348288682939
NGC_2632,2.311483823195351,,,,2.311483823195351,False,False,False,False,662823993347982208,128.2955647594982,19.489428723278905,,,,,15.641423,18.735971,16.930305,5.608027322701179,1.1118731,False,,,1.6503421829179803e-05,08331098+1929221,0.33787402247526505
NGC_2632,1.73910377423572,,,,1.73910377423572,False,False,False,False,661173901273142528,131.3428887199589,19.82777940821866,,,,,15.17987,18.173641,17.071098,,,False,,,,08452235+1949401,
NGC_2632,21.331783326869495,,,,21.331783326869495,False,False,False,False,664446700711823616,129.93152560884477,20.494276181056385,,,,35.466698,15.303055,18.037157,16.504341,5.482228071452034,0.99262965,False,3.9264493,56305657.0,7.076439704316004e-07,08394360+2029395,0.3696185504262647
NGC_2632,14.774510626025448,,,,14.774510626025448,False,False,False,False,664290948018472064,129.51533386727502,19.69750585179654,,,,36.122395,14.961722,17.527529,16.128933,5.36343364920218,0.94682926,False,,56304392.0,6.554276796087203e-09,08380371+1941512,0.4168323473020852
NGC_2632,59.510451193145315,,,,59.510451193145315,False,False,False,False,661117134688210560,131.27440647594935,19.29925993526335,,,,,16.22934,19.168306,17.475943,5.265668358633074,0.9712896,False,,,3.6235676651213976e-10,08450590+1917575,0.26883724724488844
NGC_2632,7.389485287933344,,,,7.389485287933344,False,False,False,False,664463502623929088,130.4337431810143,20.604406728885927,,,,34.89256,15.606036,18.462273,16.841192,5.431695245012729,1.0529617,False,5.4701595,56305777.0,1.7604963964826778e-07,08414413+2036159,0.33615273734335016
NGC_2632,7.341342535341842,,,,7.341342535341842,False,False,False,False,659321499058103424,129.34496339085712,17.687519494084764,,,,,15.729656,18.682856,16.976349,5.26912410425258,0.9516829,False,,,1.2283598558449226e-08,08372283+1741152,0.3296809236287731
NGC_2632,22.974865645228064,,,,22.974865645228064,False,False,False,False,659462855021155840,130.07939332771576,18.361897444516455,,,,,14.917885,17.4255,16.063524,5.297786385367453,1.0734463,False,,,1.5756405993827003e-10,08401909+1821429,0.41165510873100086
NGC_2632,1.3453008714782002,,,,3.8915,False,False,False,False,661406546764571392,130.58777065969178,20.05573544511897,,,,35.035027,15.951637,18.831038,17.180061,5.395712819730531,1.0234109,False,5.821032,56283631.0,4.4335801156594746e-08,08422111+2003208,0.29813192227527285
NGC_2632,25.22312494963989,,,,1.973,False,False,False,False,659713303154300288,128.91713235687246,18.707824463487047,,,,35.054134,14.963448,17.75765,16.188799,5.331839227684251,1.0599043,False,,56270424.0,1.2049745339944088e-07,08354015+1842283,0.44166452794821365
NGC_2632,19.192200651488548,,,,19.192200651488548,False,False,False,False,661573608108602752,132.2045679008055,20.224204217477485,,,,,14.077194,16.274227,15.135608,5.4809197786100174,1.0709337,False,,,0.0,08484913+2013271,0.5175365995759253
NGC_2632,8.884974079233814,,,,8.884974079233814,False,False,False,False,658776313088864896,127.78142194548708,16.584404761367878,,,,36.775105,15.371769,18.37926,16.648687,5.772573137489339,1.2305226,False,8.912509,56264072.0,5.884212435567961e-05,08310759+1635041,0.3724001745922463
NGC_2632,1.553668475813364,,,,1.553668475813364,False,False,False,False,663140171661012480,127.87430358666997,20.41036400821083,,,,-13.407784,12.98056,15.010764,13.990405,5.434233003065411,1.0798485,True,28.054337,56295985.0,0.0,08312987+2024374,0.6767692100009438
NGC_2632,15.35617008419615,,,,15.35617008419615,False,False,False,False,664989722016905728,131.45262770442102,21.532342903808537,,,,,15.172656,17.932722,16.387434,5.6866426037580045,1.0561204,False,,,0.0185750514743733,08454868+2131565,0.3856222299737935
Melotte_25,2.667955092060626,2.6529822303173085,2.6682852075802392,,2.667955092060626,False,False,False,False,38929141191925760,60.18788343489715,13.906261435698088,129.16168673,-14.79387826,38.28595,37.75383,12.044116,15.0291395,13.338667,22.207221277727587,14.231843,True,7.9983425,114946013.0,3.6929003502677514e-06,04004493+1354227,0.4280667200220097
Melotte_25,5.491603378475734,,5.494122761269886,,5.491603378475734,False,False,False,False,39163474607448192,60.248464510952175,14.345864861471355,128.23816554,-14.9061571,,,12.513745,15.482401,13.77109,21.96957786570396,15.231374,True,,,2.7781952455249687e-05,04005947+1420454,0.35574921741930593
Melotte_25,0.8590264185064673,0.8571834205355892,0.8581220009737215,0.8590462250899978,0.8590264185064673,False,False,False,False,42947680095257344,56.74918097646596,15.404578985394828,220.86648565,-26.62276447,40.25224,35.371178,12.64914,15.777467,13.934777,35.67531924232365,1.3787595,True,14.893611,114956621.0,0.0011934154097307,03465952+1524170,0.21603793123021375
Melotte_25,1.298706638358475,1.3047151772848695,1.2981517743709683,1.2985412778199414,1.298706638358475,False,False,False,False,44052178182130816,55.5191850780843,16.42165182131642,153.72489604,-23.9597547,32.267548,34.497005,13.5504,16.7039,14.841915,23.487096607129008,1.038489,False,10.399201,114959750.0,0.0001146481129995,03420441+1625183,0.21777133068831692
Melotte_25,22.982611678758303,,1.640382187222044,1.6404290710568965,1.64,False,False,False,False,45679386670867584,63.09126859924505,16.250807566810202,153.64348544,-31.52183315,34.53119,,11.450064,14.231084,12.669286,28.239652822674763,4.022593,True,,,0.0001470349559171,04122173+1615033,0.4208402913067987
Melotte_25,73.864758017119,,19.949742889147675,,73.864758017119,False,False,False,False,45770783575075968,63.89569436950035,16.762287744082474,111.02996428,-23.49033945,40.08798,,12.771343,15.511064,13.9761,20.881553135526133,1.1216772,False,,,1.4320644195628182e-05,04153482+1645447,0.31466679541032516
Melotte_25,1.4922073748898126,,1.4926004744251078,1.4928045626323752,1.4922073748898126,False,False,False,False,48482454126911360,63.68892769220725,19.06383619142225,103.65006373,-28.38343609,27.70072,,13.701721,16.72568,14.965482,19.22192112619168,1.0830694,False,,,7.656012719370573e-05,04144521+1903502,0.23887144195526502
Melotte_25,26.359527106610596,,9.02384985428241,19.89087853125606,26.359527106610596,False,False,False,False,48977371798954368,64.76349608728894,19.54416507668267,124.03527468,-34.86756842,39.143173,39.063984,12.700982,15.653471,13.95013,23.15525128761623,1.1786107,False,5.3951063,114976081.0,1.974550167504904e-06,04190307+1932395,0.3120540906919327
Melotte_25,22.05160610697357,,8.84607782761146,19.64141293722844,22.05160610697357,False,False,False,False,65103668325506560,55.40452856678488,23.343526262184913,156.34113085,-41.34918797,33.876328,34.278408,11.588172,14.1125145,12.741735,24.252167860713097,1.4286991,True,,115035851.0,3.85605375342605e-06,03413689+2320374,0.4265688423035863
Melotte_25,1.927760160303555,,1.928144483463989,1.9304320108877604,1.927760160303555,False,False,False,False,119219294181874048,50.63272559170957,28.97454279147444,148.26384851,-45.21732148,,,12.589571,15.454223,13.823402,20.773468645199916,1.4664371,True,,,0.0007065663533751,03223165+2858291,0.3570538538371999
Melotte_25,1.6384056015380295,,0.620096966486989,0.6188035911518506,0.6188035911518506,False,True,False,True,144574788234755584,67.93071004288953,21.153082191416896,79.08601056,-30.71431268,,,14.622513,17.802647,15.912512,16.482431337680897,1.0093867,False,,,0.0006613342164119,04314326+2109116,0.18763125723625548
Melotte_25,22.061817125914164,,19.55659961158267,19.563469097893883,22.061817125914164,False,False,False,False,145784835140102016,66.32628208468356,23.060624403370937,106.44698153,-43.95738531,39.084785,,11.811422,14.292408,12.954094,20.7536113300791,1.17332,False,,,1.1687755528961677e-07,04251816+2303390,0.442622801703169
Melotte_25,2.4431894715973144,2.440265136711724,2.444331948305011,2.442062172385772,2.4431894715973144,False,False,False,False,147022541634235392,71.13218528455367,23.94086897334587,86.2093292,-48.60457105,45.072216,,12.961791,15.8585,14.2014265,19.595584934502934,1.1350505,False,,,7.87070728237438e-06,04443162+2356279,0.3226921215102607
Melotte_25,19.31650547124713,,19.040660722900324,12.638990059424376,12.638990059424376,False,True,False,True,148867315986268672,65.48339584626218,23.41804933109506,117.84927879,-52.01128863,38.828304,,11.325212,13.715042,12.44766,23.108862048257414,1.2490463,True,,,1.4640599777383446e-07,04215585+2325058,0.4726895848471079
Melotte_25,15.861527544971418,,16.541332590137493,15.10489206956543,15.861527544971418,False,False,False,False,149543000243089024,65.25317818281587,24.518607006601076,106.58673729,-48.88078499,40.00998,,12.365273,15.057647,13.559337,20.38889188666459,1.2247479,True,,,2.846316255642931e-06,04210061+2431080,0.37113984152642565
Melotte_25,1.2453671575521943,,1.2451584779683385,1.2452593850955798,1.2453671575521943,False,False,False,False,164216120356193664,61.36846287220047,28.929157420867263,107.2945655,-55.24825422,32.823456,,14.0498705,17.168028,15.329672,18.98765406799173,1.001191,False,,,0.0001313722770082,04052829+2855458,0.20797675468108495
Melotte_25,84.25728825443905,,9.200895847206011,,84.25728825443905,False,False,False,False,166155315270075008,64.3805914993499,30.69874958169794,133.88089625,-61.93811953,1.767667,,12.673766,15.514377,13.900356,26.005284022844737,1.2583017,True,,,0.0461949207165049,04173116+3041565,0.2698470413660337
Melotte_25,5.843763554847681,,5.635479589940739,5.727512761770536,5.843763554847681,False,False,False,False,168774798644094592,59.13856782890054,31.956605800940338,123.16552073,-65.02935995,32.078655,,11.509581,14.235617,12.718666,20.834982327310296,1.3445165,True,,,2.568532601693064e-05,03563308+3157248,0.514888615051921
Melotte_25,12.451464171523552,,11.102376965182106,12.34012630543242,12.451464171523552,False,False,False,False,170712584810347904,61.87952735484612,34.09086342835092,85.17042549,-37.9421461,24.863562,,12.358767,14.882803,13.513098,16.438081429941082,1.2326483,True,,,0.0066380626141178,04073096+3405278,0.43602025459422883
Melotte_25,0.6286711939886303,,0.6274704368602647,0.6287027228671991,0.6286711939886303,False,False,False,False,179151955025176832,66.07747532826562,38.42631982966823,108.01638183,-91.49310252,,,14.075334,17.257238,15.372513,21.32415757620556,0.9867732,False,,,0.0089045225689736,04241843+3825361,0.18655116769861912
Melotte_25,0.6155058456697203,,1.6142430018726612,1.605907638585604,1.605907638585604,False,True,False,True,3004878902626515200,93.4579112621256,-9.1945155893899,7.06450623,27.94064162,,,15.1285925,18.142378,16.391985,9.974542941389371,1.0827953,False,,,0.0420152154243571,06134989-0911405,0.23950244258561482
Melotte_25,15.283270894768748,,15.557687628365652,15.317102634391114,15.283270894768748,False,False,False,False,3023789025155718656,88.4254429247172,-3.702332258542139,15.57464724,18.00050866,46.66242,,12.280653,14.198923,13.247873,9.452083414372645,1.0279677,False,,,0.0179734611969254,05534208-0342086,0.5808126657690796
Melotte_25,0.7197464856984779,,2.5958299772912694,2.604636494578594,2.604636494578594,False,True,False,True,3024508964753633536,89.52208026551902,-3.497213221951589,20.21595956,29.12168305,,46.841103,14.701162,17.962385,16.00925,15.900574526129176,1.0213431,False,5.8613815,73543641.0,0.0006121705948391,05580527-0329504,0.19121266072594856
Melotte_25,2.402420686813462,,2.4038411937394843,2.4074777542421675,2.402420686813462,False,False,False,False,3025402730267686912,88.66553187345173,-2.8061983523666063,19.9035693,23.2748673,49.178947,46.990578,12.564021,15.017981,13.699348,13.412174204541722,1.1072854,False,10.592537,73550429.0,0.0014837308416902,05543970-0248226,0.47178303839185176
Melotte_25,80.8714175572364,,3.717346188510276,,80.8714175572364,False,False,False,False,3156030106129147520,108.35033518858442,9.3687820180258,4.88940711,-9.01277397,-15.038547,,13.625686,16.235413,14.800917,12.789715534265271,1.0516328,False,,,0.7044028171054683,07132407+0922077,0.33003015989843487
Melotte_25,1.775034081382607,,4.899620086533523,1.772535890600267,1.775034081382607,False,False,False,False,3224298645655832832,83.81114872598107,3.11816662552003,29.53003067,8.23844449,,,14.289703,17.224798,15.536039,12.627310489778186,1.0269822,False,,,0.002507392657186,05351464+0307052,0.2707062778118845
Melotte_25,97.94646956457152,,19.81762092821907,,44.925,False,False,False,False,3224641040448890752,73.4649435032828,-4.0492346439979805,34.89511333,-8.23578573,10.106723,,14.24033,17.221895,15.497007,14.944592146940302,1.7996476,True,,,0.9847748572244408,04535154-0402570,0.23973661470887972
Melotte_25,1.3756539255792937,,3.628133730349693,3.6272229155598583,3.6272229155598583,False,True,False,True,3225253262267108608,74.55742953070622,-2.773976989223516,69.73725111,23.7231113,,,13.953221,17.059008,15.23455,18.977013744686616,1.0611519,False,,,0.0486600075256533,04581370-0246267,0.22187773827526547
Melotte_25,2.037369784451231,,2.037734814953711,2.0397299965508733,2.037369784451231,False,False,False,False,3240137729130979200,75.05011345777811,5.855511050968328,76.1182381,9.55632677,43.85564,,13.062618,16.026644,14.322612,19.437943440326944,1.8192414,True,,,0.0002019326868718,05001195+0551197,0.3151733357092278
Melotte_25,1.9447602142120544,,2.0515211161017235,2.05024781947051,1.9447602142120544,False,False,False,False,3242022670016700672,77.41857050254835,8.214005281369793,66.62112022,-5.29616548,45.08192,,12.3419,15.30815,13.612491,18.781853115847134,7.617533,True,,,0.0004646450772975,05094039+0812505,0.43692035468993273
Melotte_25,1.5630155486871846,,1.5618721309837238,1.5648273153491197,1.5630155486871846,False,False,False,False,3277175602945236352,57.89443718332552,7.373644697552412,172.28023368,3.09352165,34.15969,35.91364,12.481177,15.323139,13.711104,27.653129103681408,1.3329722,True,11.803206,76199874.0,0.0001058595256531,03513447+0722250,0.2810293787387061
Melotte_25,20.193498547059104,,19.787547303679737,17.407857218291266,20.193498547059104,False,False,False,False,3282226793722500224,69.4342067168929,4.901888630089795,95.17143166,10.14780817,41.59878,41.510506,12.301838,15.011805,13.499703,21.19158544098422,1.1775464,False,5.4954085,76222048.0,4.39138437261599e-05,04374410+0454066,0.3797320748176969
Melotte_25,17.537959591582748,,8.904981913341912,,17.537959591582748,False,False,False,False,3287041726938931968,66.32120578395853,8.06775084138208,146.64204038,2.55687077,41.070442,40.83124,12.181408,15.072522,13.417475,28.8836215187672,1.3124814,True,3.9994476,76240553.0,0.0001532758943395,04251691+0804039,0.3060132002564764
Melotte_25,24.13498741095351,,19.72767305606708,,24.13498741095351,False,False,False,False,3287167277423046272,67.03374474598286,7.9457726573411325,98.93009134,1.11255882,,,12.552079,15.253352,13.74676,19.89125758728529,1.2239777,False,,,4.2712384060541914e-05,04280798+0756448,0.3535904594819083
Melotte_25,23.80596023629168,,19.67016387963423,,23.80596023629168,False,False,False,False,3291495436226226688,74.83294905196855,10.385966140615842,83.38904319,-10.52032749,42.841663,43.376656,11.662646,14.112429,12.796742,22.052773296647725,1.2300707,True,2.82488,76273217.0,2.6721402230837306e-06,04591981+1023096,0.43843769174761144
Melotte_25,7.912834181574171,,8.159979600945729,15.838669168638196,7.912834181574171,False,False,False,False,3292367795624174592,70.42949731730504,8.43925094633216,106.63285937,-1.75653895,38.69438,,12.801109,15.840399,14.075531,23.54864984222429,1.2219608,True,,,0.0001357936611669,04414296+0826212,0.29983670989552363
Melotte_25,18.770995485012673,,18.37534483162577,,18.770995485012673,False,False,False,False,3293176074109393152,71.90507646634718,10.232966757085512,81.24595286,-8.06324002,,42.1227,12.526278,15.214689,13.719419,18.916645295051257,1.1789963,False,5.1641636,76283057.0,5.031184357547771e-05,04473712+1013587,0.38154827469191943
Melotte_25,24.4351796396263,,19.49175615010074,21.06431045735228,24.4351796396263,False,False,False,False,3296045077903829888,71.72078452583199,12.88377150174612,88.8802828,-18.53936329,43.627132,,12.589886,15.390692,13.807008,20.574214191473143,1.1603897,False,,,3.138900225790562e-06,04465287+1253019,0.348402600853336
Melotte_25,1.954027754977992,,1.9534002961801404,1.9497739039919968,1.954027754977992,False,False,False,False,3299459233306189568,66.32573019307257,8.61856598080994,39.45986712,-19.31662836,,,14.456689,17.506214,15.729353,13.83575811115198,1.051326,False,,,0.2838277384532234,04251811+0837071,0.23311078863015444
Melotte_25,1.2341509237687691,,1.2341224927455523,1.2338467890252869,1.2341509237687691,False,False,False,False,3305860933600191872,67.81618729693938,10.704236969956913,103.99644631,-11.13016914,42.433483,,12.347332,15.326379,13.610997,21.669791014839102,2.8858728,True,,,4.667266051649559e-06,04311576+1042154,0.38357965714382963
Melotte_25,23.713706904420977,,18.959534064534463,14.14506771604314,23.713706904420977,False,False,False,False,3306016372760404992,66.1838628217439,10.77199736532266,102.92424133,-10.28140006,39.554604,,11.833529,14.292349,12.969965,20.47144649891011,1.0844646,False,,,3.077008529343288e-06,04244401+1046192,0.43658859421987206
Melotte_25,0.8590988794837293,,6.065634531666331,6.966385389462211,6.2,False,False,False,False,3306247446297683072,69.31109401986546,11.324065145662212,90.76659598,-10.42262354,36.47526,,13.406223,16.323631,14.648657,19.36441012347492,1.139482,False,,,8.400105285128903e-06,04371455+1119268,0.26073761043961674
Melotte_25,1.746172672253736,,1.7453714797246205,1.7270737193739114,1.746172672253736,False,False,False,False,3306443434245315200,69.291691847268,12.105461472636064,88.76563204,-10.60712266,42.764355,,13.526384,16.592148,14.798864,19.41889747432375,1.0930027,False,,,2.125627075935127e-06,04370989+1206200,0.2547343771023472
Melotte_25,84.86113713288688,,19.69969864777128,,84.86113713288688,False,False,False,False,3306541222060028672,68.39801252035777,11.992759149298465,73.99806735,-14.77545128,19.814484,,13.1433115,15.805527,14.329639,15.488137751367884,1.083339,False,,,0.0567384714623637,04333544+1159342,0.3463896178758362
Melotte_25,12.60202451697745,,12.627509913802076,13.512443803089903,12.60202451697745,False,False,False,False,3306592418070112384,68.18963644754525,12.066606552219351,97.52678488,-14.33733952,42.250683,,12.533152,15.282896,13.739463,20.603160486735938,1.2159138,True,,,8.351820618986814e-06,04324540+1204002,0.35217153022434383
Melotte_25,24.884777927798034,,19.95771090665638,14.513442345289103,24.884777927798034,False,False,False,False,3306849703791332864,65.99832611770066,11.382996775543605,87.69329603,-7.79099751,42.606373,,12.724404,15.406645,13.916038,17.23497012980646,1.308712,True,,,0.0001873036633682,04235950+1122588,0.3792259300702156
Melotte_25,1.337857252773868,,1.3375427119635936,1.3374228376300883,1.337857252773868,False,False,False,False,3307198077178624128,66.06454223428409,12.24723490104269,99.62091136,-12.87603976,44.042637,,13.418442,16.37052,14.668587,19.53082071254342,1.0949206,False,,,1.2542053163892948e-05,04241537+1214500,0.2591879636911456
Melotte_25,7.980235649938778,,0.8840344588399983,0.856101221901139,0.8840344588399983,False,True,True,True,3307342353720064384,67.73941890222551,12.30370337716078,117.17544368,-19.0541104,39.832005,40.77969,11.633946,14.289156,12.82486,24.63657222093483,1.221669,True,12.5603,76329262.0,1.830583526550935e-05,04305731+1218136,0.4334899538595886
Melotte_25,17.348210621438387,,18.272974889913804,18.95919939877307,17.348210621438387,False,False,False,False,3307355272981718272,67.31812349243297,12.360285836150464,103.9110258,-11.81349114,39.542725,40.053253,12.237053,14.982895,13.442018,21.130573792003982,1.1674798,False,4.0457587,76329292.0,3.4117734528802696e-06,04291622+1221372,0.39204731479813887
Melotte_25,0.7647302796790947,,0.7663525192231184,0.7503357482857057,0.7647302796790947,False,False,False,False,3307371215900262784,67.8030685961577,12.477266173914687,96.20909429,-12.59308178,49.41703,,14.089534,17.258354,15.380332,20.34943187479348,0.99021405,False,,,4.316383143280112e-06,04311261+1228385,0.19315041938764266
Melotte_25,11.260129340890154,,10.851926102658432,11.91,11.260129340890154,False,False,False,False,3307516660672931584,68.77368125958311,13.173594071494676,100.72156145,-16.62055111,41.644062,41.688377,12.469059,15.3373165,13.70326,21.412135174332253,1.1834246,False,5.6363764,76329712.0,7.627704880325277e-07,04350555+1310251,0.36444497915907215
Melotte_25,0.6625211385547367,,0.3976466711805794,0.3979334846160995,0.6625211385547367,False,False,False,False,3308433069254919424,70.55226837461355,14.147501012619594,88.04415314,-21.27923759,,,13.737035,16.792934,15.006906,20.093219300579644,1.1021504,False,,,1.0359825268102516e-05,04421243+1408512,0.22518531029729127
Melotte_25,0.5726613812741844,0.5728224390545987,0.5727237068873687,,0.5726613812741844,False,False,False,False,3309568143211890048,68.86895204897276,15.399151275857331,98.40024768,-33.97375568,,41.64529,13.204195,16.336432,14.505741,21.717186315251215,3.8345566,True,,76336278.0,0.0005019392514732,04352842+1523573,0.2729476770612086
Melotte_25,71.56819381674606,25.12680805739688,10.701450495158106,,71.56819381674606,False,False,False,False,3310012483349675136,70.31921629322554,15.951692496205188,105.2716599,-53.12598676,41.37996,42.002926,12.192367,15.007525,13.414642,28.396577992597447,1.1659293,False,3.6057863,76337663.0,0.0062648918194873,04411648+1557071,0.30740066626686674
Melotte_25,0.8038517719928272,,1.319516758086496,1.298671223221991,1.32,False,False,False,False,3310218298181227264,64.41602968407521,12.41473319622884,120.20680988,-9.14055236,,,12.590229,15.614623,14.27761,23.53767726526472,1.3206253,True,,,0.0001634734120644,04173969+1224536,0.32718234409900004
Melotte_25,1.1184170332373076,,9.079567144159943,9.04,9.079567144159943,False,True,True,True,3310348551653256448,65.75006042586956,13.316199502891404,95.68905943,-13.3993387,39.979492,39.68025,11.576103,13.895167,12.676082,18.68050241562746,1.1202196,False,3.250873,76338782.0,1.6930741879461494e-05,04225989+1318585,0.5037423517077971
Melotte_25,2.038392248329883,,2.0271875881565795,2.037062010225639,2.038392248329883,False,False,False,False,3310857011357831936,66.85088845612013,14.11857201972296,108.56474655,-18.051972,41.777824,40.378693,13.215905,16.174185,14.462616,22.33738497873375,1.0941074,False,8.472274,76340232.0,2.2826356547438194e-06,04272407+1407072,0.2540043923153323
Melotte_25,1.918819090873771,,1.9184029560990816,,1.918819090873771,False,False,False,False,3311038666998173184,65.84974595899124,14.427849817287893,110.94351875,-21.13552582,38.10392,48.85359,12.295788,15.221733,13.543492,21.16004577091608,12.498561,True,13.677288,76340796.0,5.240370877572151e-06,04232380+1425405,0.39902244207455456
Melotte_25,2.3252805572583064,,2.3245851814952907,2.296882332569852,2.3252805572583064,False,False,False,False,3311173120950799872,66.46067898955343,15.002464972130216,107.05284804,-22.61643164,38.505806,,13.4863405,16.512846,14.749543,21.39808326312012,1.1544725,False,,,9.426162559519368e-07,04255043+1500093,0.2358192621996664
Melotte_25,0.6155221542341377,,,8.545464981290397,0.6155221542341377,False,False,False,False,3311221258944195200,65.66660974089085,15.062399584369444,84.40576432,-23.43478482,19.80926,28.709316,12.798556,15.889681,14.077939,23.376665408586792,1.3902847,True,34.514374,76341323.0,0.1523863134490859,04223988+1503451,0.301755991966872
Melotte_25,2.7951705707970977,,2.7778868985568623,2.7519821861628824,2.7951705707970977,False,False,False,False,3311229745799686912,65.75678797400016,15.228121233684698,107.43366431,-19.46689283,,,13.869616,16.95227,15.144566,20.706527940234576,1.0752293,False,,,8.218669085532559e-06,04230149+1513416,0.2072647958808847
Melotte_25,25.616042498213396,,2.0015191473175453,2.0082778950032174,2.0,False,False,False,False,3311232425859274368,65.62766802462878,15.220167414714908,93.53061497,-16.99658904,38.11975,39.746338,12.300375,14.812053,13.449509,18.113684890326557,1.2337285,False,1.5170504,76341359.0,0.0001389833359589,04223052+1513128,0.40788249522837533
Melotte_25,2.905617952257532,1.448775099521479,2.873403166536876,2.9138743797388793,2.905617952257532,False,False,False,False,3311426420941869952,64.10651824390972,14.171318643894184,134.64426949,-20.67023979,36.228256,,12.676221,15.558917,13.910441,25.25339125258443,1.2397223,False,,76341991.0,3.39136093533823e-05,04162538+1410172,0.28091430776239057
Melotte_25,1.2300486650405196,,1.2297288933855044,1.2303493512098822,1.2300486650405196,False,False,False,False,3312281634829711488,64.55462493665708,16.098024004388698,107.26148559,-23.8934621,38.49645,,13.47352,16.547955,14.750199,20.725496302360657,1.1234928,False,,,2.0450271421867376e-06,04181297+1605533,0.25251563465252835
Melotte_25,25.68683663898626,,11.182522798230556,20.622696055871067,25.68683663898626,False,False,False,False,3312348872541805184,64.22748221254695,16.356806031614795,115.22802477,-25.82165238,37.970898,,12.028017,14.587069,13.190009,21.063924177565333,1.1301515,False,,,1.5118055058102802e-06,04165445+1621249,0.40777655652845807
Melotte_25,0.8723427721114073,,0.8722383169648582,0.8720480553614085,0.8723427721114073,False,False,False,False,3312381071912436864,64.47973597435556,16.54438228291828,116.30472724,-26.58797316,,,11.754839,14.442746,12.951096,22.43113673226544,1.1125696,False,,,6.096501315000635e-06,04175499+1632401,0.4520559420661835
Melotte_25,39.367258753168855,20.10823272063653,8.076751974441128,22.25824186423349,39.367258753168855,False,False,False,False,3312908906213736320,66.92021718932686,16.248607862645795,92.26337778,-21.21159229,39.34153,40.40297,13.080908,15.886161,14.2993765,18.8055441535833,1.2251562,True,3.258367,76347018.0,1.4416230866777802e-05,04274073+1614553,0.30878844358387214
Melotte_25,33.289879276323006,,19.80047568394119,20.7613829586246,33.289879276323006,False,False,False,False,3313541056680391296,65.92951789088579,15.880803450919558,114.89314406,-25.89355392,,,12.357251,15.040574,13.549859,22.4770888204994,1.2141644,True,,,9.51211934376109e-07,04234294+1552513,0.3429874877354973
Melotte_25,49.229105507611315,,18.726275813888943,,49.229105507611315,False,False,False,False,3314137846679343872,68.0336649745617,17.6643440638911,99.88685031,-30.65515124,35.646614,36.81558,12.694855,15.532152,13.979582,21.07527631220369,1.5255272,True,5.4954085,76351172.0,9.577093641849463e-07,04320795+1739522,0.3452083062135942
Melotte_25,11.89521303879375,,10.996651757651218,,11.89521303879375,False,False,False,False,3314140599755959424,67.60020695729807,17.499587834144798,78.77906972,-28.80434803,38.520718,40.646587,12.06086,14.803478,13.654834,18.235710028819827,10.872717,True,4.083194,76351183.0,0.0005290548595938,04302395+1729591,0.47338184333633204
Melotte_25,3.9309192727257134,,13.04490563649181,,3.9309192727257134,False,False,False,False,3320558105529372800,86.48016689379851,5.238744957315301,22.03663994,4.492765,,,14.475688,17.405537,15.722492,11.517777057391896,1.0534103,False,,,0.0064199098327942,05455521+0514194,0.26965201907872016
Melotte_25,21.73387930096448,,14.510778926984194,,21.73387930096448,False,False,False,False,3323019431029730560,88.8865142714615,7.909502812411272,19.32547094,-1.91545697,47.151287,47.47577,12.524948,14.896667,13.637279,13.178955867235326,1.1875806,False,1.936422,76420706.0,0.0005804196711627,05553274+0754343,0.47487106290023207
Melotte_25,0.6729039630437238,,0.4017899981284458,,0.402,False,False,False,False,3323310591155831296,90.22240397696432,8.250415866947135,24.50731883,-1.39247472,,,14.933575,17.849253,16.175945,12.062956718705514,0.9886538,False,,,0.1324762890419155,06005335+0815016,0.1980221536710178
Melotte_25,17.759387829807675,,0.5964875790295375,,17.759387829807675,False,False,False,False,3333966409312501248,84.06068766348535,6.956213426866958,30.1774374,1.55202016,46.952236,,13.151886,15.805438,14.33746,12.937719522589674,1.1495878,False,,,0.0016665675082135,05361453+0657223,0.40416724249263286
Melotte_25,1.4709461107073232,,11.585740725204696,1.4680036539626151,1.4709461107073232,False,False,False,False,3334005437679415040,83.21987081707228,6.987663890797455,33.54063887,1.31849862,21.44674,,14.262762,17.328789,15.538972,13.781723005516763,0.9928494,False,,,0.0427775332902906,05325273+0659155,0.2625338261733751
Melotte_25,16.163346704116023,,18.35850873905461,13.322422258592471,16.163346704116023,False,False,False,False,3336974295169153408,85.94102564121616,10.713026270960048,22.73303418,-7.30908335,43.48686,,14.226416,17.019384,15.443664,11.858784470094974,1.0478451,False,,,0.0115831105370605,05434581+1042471,0.2873174956104
Melotte_25,36.56304018854057,,20.0,,36.56304018854057,False,False,False,False,3338650225766660992,79.06628771697444,9.446578698562496,58.92639549,-7.15092164,45.169952,,13.038415,15.81735,14.25047,18.523660022025982,1.2716146,True,,,4.3632197925271894e-05,05161584+0926477,0.3158306804834029
Melotte_25,18.736461885335014,,8.724623858154894,,18.736461885335014,False,False,False,False,3339182389394565760,81.43745138543991,10.734088888349598,40.7024151,-7.1790502,45.590515,,11.770196,13.945507,12.823793,14.9902547341168,1.0886408,False,,,0.001328974188332,05254493+1044028,0.5359788900310497
Melotte_25,0.6748252614252156,,4.909660007845946,19.875117884410837,5.028,False,False,False,False,3340855571214473600,82.33923641812987,11.8585415289701,38.63183704,-11.40918901,36.53701,,14.40711,17.474184,15.681358,14.108136843368968,1.0757953,False,,,0.0015127856975923,05292137+1151309,0.23497751573183476
Melotte_25,0.7239262871300705,,0.7238329254750013,0.6968301240468087,0.7239262871300705,False,False,False,False,3341103167488598272,83.06964113749132,13.124956849060656,59.83045609,-19.91444376,,,13.408286,16.452833,14.67352,22.316604858671287,1.0233525,False,,,0.0025467909860741,05321664+1307302,0.2337670990971814
Melotte_25,3.341019344797206,,3.3413797208039644,3.3385562115177154,3.341019344797206,False,False,False,False,3346867563358115584,88.39150936364341,14.20705265939318,25.56593176,-16.1646755,,,14.402172,17.391844,15.653709,11.117572238758877,1.1049173,False,,,0.074401481030298,05533393+1412256,0.29122666470307934
Melotte_25,1.244770576778956,,11.025555420866567,0.7139838348186274,1.244770576778956,False,False,False,False,3347392163546440960,85.29181599155619,13.879758471937588,32.77668466,-18.36567866,,,14.841994,18.11457,16.164848,16.114559579513028,0.9612412,False,,,0.0005700978136749,05410999+1352474,0.1784482885900326
Melotte_25,7.412731763534392,,7.423287275048221,4.81,7.412731763534392,False,False,False,False,3348035553945613952,87.84822004702863,15.55108773105384,25.7925936,-19.9319615,51.339054,,13.621899,16.528625,14.864628,15.010122644908382,1.0983257,False,,,0.0116201135144368,05512353+1533043,0.3118175617897781
Melotte_25,1.548846582804695,,1.5488693039453412,1.5457697936046118,1.548846582804695,False,False,False,False,3388751431591386240,77.73594505977638,13.121928969869542,71.54636664,-20.8592543,44.221783,,12.601233,15.550828,13.851669,22.54615647724034,4.3824406,True,,,0.0001588947122548,05105654+1307191,0.3328082164564688
Melotte_25,48.006252556054314,,9.308984436574155,,48.006252556054314,False,False,False,False,3390181861859258240,79.7961898586161,13.924783345312868,29.59001323,-14.44714458,43.701324,,13.592109,16.344007,14.798159,11.513050698651108,1.0618985,False,,,0.0326104278609472,05191105+1355294,0.3823744394773542
Melotte_25,1.29859280908726,,1.2986127039300028,1.301809464384233,1.29859280908726,False,False,False,False,3391170490315215104,81.30012384234391,16.51644783079542,52.02681579,-27.86678083,76.92811,,14.090241,17.261246,15.386074,18.94266591482449,1.1070966,False,,,0.0103312587094532,05251197+1630596,0.207000798001377
Melotte_25,7.226443901665367,,7.072761653571333,7.165928714669032,7.226443901665367,False,False,False,False,3392122637320609536,76.89602331525069,14.653814163914337,66.68529085,-20.05090138,48.78326,,12.21087,14.889068,13.532322,18.746288422837683,4.0545206,True,,,1.3529595878344738e-05,05073495+1439142,0.4584880167245037
Melotte_25,2.150769456945766,,2.156469846927204,2.123738685688128,2.150769456945766,False,False,False,False,3392423078873226112,74.36514027052176,13.94513871564486,70.16429259,-18.10592335,,,13.732754,16.72248,14.9890375,18.225599230105647,1.0952235,False,,,3.170286110317706e-05,04572755+1356427,0.24100137624948362
Melotte_25,0.7535325994064892,0.3767074355289596,0.7514295303381795,0.7547422137584117,0.7535325994064892,False,False,False,False,3393305093357807744,75.01412056160267,15.914662371208614,86.95234186,-32.01950078,34.968742,43.124752,13.682434,16.816116,14.969386,23.187139385235056,1.0983843,False,,77244555.0,0.0001409662697455,05000330+1554531,0.20211938178900737
Melotte_25,21.575751434875492,,11.245890415327588,12.863999219911308,21.575751434875492,False,False,False,False,3394444084324433792,79.42341394618694,17.452358404858703,56.3269007,-29.59019969,43.03874,,12.354265,14.9596405,13.525741,18.224117953047045,1.1790681,False,,,8.480756662485717e-06,05174154+1727090,0.40561307064518937
Melotte_25,3.5523513906614275,,3.5545828998011806,3.55,3.5523513906614275,False,False,False,False,3405394739101039232,74.44378710379155,16.472222731075906,57.75061278,-20.17639648,40.488743,43.461693,13.193911,16.02633,14.42339,15.209554937843697,1.3305558,True,7.328245,77354994.0,0.0001092483531221,04574644+1628202,0.3611760562205473
Melotte_25,1.3687369420135111,,1.3686832325418672,1.3508658692459097,1.3687369420135111,False,False,False,False,3405865089559635968,71.52210840146306,15.889880544787452,76.81043036,-25.39764412,35.83892,,13.807769,16.898335,15.085872,18.222148447166344,1.0837183,False,,,4.284784147801793e-06,04460520+1553241,0.24266600843010913
Melotte_25,25.106818075961403,,19.65342577367228,19.30345969819654,25.106818075961403,False,False,False,False,3408504261063819520,73.68421274980275,19.680719019913923,88.69135487,-40.52953172,42.683964,42.054226,11.682879,14.169357,12.830068,22.03397406045333,1.1267653,False,5.382698,77370968.0,2.2754403495898273e-07,04544410+1940513,0.4416517437562155
Melotte_25,0.8886619890519973,,0.2420149314041354,,0.242,False,False,False,False,3408679804966891264,75.7766031763687,19.678627894241703,60.37847773,-33.19282722,,,14.558375,17.742487,15.858942,16.776563655026415,1.0146514,False,,,3.017681438252661e-05,05030630+1940436,0.19045018779127032
Melotte_25,25.04101383548934,23.65111366475904,19.69911938330404,18.61604950174918,25.04101383548934,False,False,False,False,3409379060002199168,71.11855346996285,17.852972431768457,73.42114673,-26.49715334,43.27239,41.643486,13.30953,16.17734,14.538817,17.206527960419955,1.0819831,False,5.2844524,77376640.0,1.2872709706639544e-05,04442835+1751110,0.30209426815040136
Melotte_25,1.7338037222488203,,1.729287121267004,1.736073292456381,1.7338037222488203,False,False,False,False,3409959567782077184,72.36834652489277,19.27721717738993,82.78012364,-37.16257922,41.246258,,13.787189,16.891336,15.065078,20.109268448975453,1.0459573,False,,,1.2819675336176247e-06,04492830+1916386,0.22104590789230166
Melotte_25,0.9450535577532791,18.282461030278427,19.460723031809668,18.87859286164033,18.282461030278427,True,False,False,True,3410639993682264960,68.15820465974114,19.046525581821314,110.96720374,-39.79818303,,40.271618,12.519701,15.3451805,13.744849,23.275164118655212,1.236391,True,,77382793.0,1.844109755752287e-06,04323784+1902480,0.3147165713094289
Melotte_25,5.884786603494668,5.91984315641011,5.86825051586806,5.890845857995716,5.884786603494668,False,False,False,False,3411031385460853248,70.6266761410155,20.453006785556457,89.80926126,-37.83108453,40.000206,,10.978902,13.524179,12.145561,20.476050830053644,1.19598,False,,,3.835826726359927e-06,04423029+2027115,0.586380933916119
Melotte_25,14.97225470153974,,15.26056483105688,,14.97225470153974,False,False,False,False,3412131068887787776,74.06991609841862,21.367024152715967,74.24494122,-39.44735804,41.15327,41.761044,12.806357,15.593824,14.021905,18.83180688401631,1.1997614,False,6.950243,77390885.0,1.7058102383244432e-06,04561668+2122019,0.3427245449583146
Melotte_25,0.7974471280182471,,0.7975757287895526,0.8016197312051535,0.7974471280182471,False,False,False,False,3448449587222586880,84.87581894748975,32.962253292619934,50.46923217,-65.23229212,38.38946,,13.381923,16.345926,14.638397,19.683139438481913,1.1173003,False,,,0.0100333316062351,05393012+3257452,0.26341016099257936
Melotte_25,12.044065797559735,,,,12.044065797559735,False,False,False,False,3411274308810562688,69.27193383619242,20.718012004563683,,,,40.639145,12.795541,15.503748,13.992728,17.277366637747814,1.1967921,False,4.2854853,77385588.0,0.0002299419270549,04370517+2043054,0.3659718564090027
Melotte_25,0.7991573145073028,,,,0.7991573145073028,False,False,False,False,3409356726172456960,70.13791493176127,18.02826615303841,,,,40.857197,14.733409,17.952803,16.04029,16.55533017181425,0.9973233,False,14.621772,77376558.0,8.22743863267356e-05,04403300+1801422,0.17881525016114244
Melotte_25,1.450501274503299,,,,1.450501274503299,False,False,False,False,3393315298200049536,75.31693097910603,16.144591126800712,,,,43.4343,14.494399,17.691675,15.798314,15.264852285348088,1.0088016,False,,77244610.0,5.1616919293329565e-05,05011599+1608409,0.2146338195766772
Melotte_25,4.747303399125068,,,,4.747303399125068,False,False,False,False,3410439745127430016,68.42892746109855,18.766254549927957,,,,40.488953,12.703316,15.654839,13.956485,24.168416936596586,1.1980227,False,,77381936.0,2.7991600282910237e-06,04334280+1845592,0.29404084478801695
Melotte_25,0.6334305354561248,,,,0.6334305354561248,False,False,False,False,47982794811614080,66.08777664103502,19.180615222151253,,,,39.64015,13.862582,16.920921,15.132381,21.221541356846625,1.1425462,False,17.988708,114972675.0,1.7862564826329218e-05,04242092+1910509,0.20071415011787228
Melotte_25,1.88216055325536,,,,1.88216055325536,False,False,False,False,3311804515502788352,63.27395214948896,15.247700118856342,,,,38.757088,13.102507,16.063856,14.355454,22.357247280357765,1.3029861,True,9.57194,76343218.0,5.682121696858174e-06,04130560+1514520,0.26420583139889675
Melotte_25,1.8653517539796232,,,,1.8653517539796232,False,False,False,False,50427387118457984,60.06551761888576,19.409999779203417,,,,37.094418,13.416414,16.420908,14.678405,20.784654277557593,1.205549,False,7.277798,114981174.0,3.938034933704897e-06,04001556+1924367,0.25261301994118607
Melotte_25,21.05090023903469,,,,21.05090023903469,False,False,False,False,3410529355323453312,70.05342325459208,19.2859181895273,,,,40.84059,11.437616,13.812262,12.552542,22.268220734433715,1.2172375,True,,77382294.0,5.3902641286236545e-08,04401271+1917099,0.46337390153077745
Melotte_25,3.673038771600694,,,,3.673038771600694,False,False,False,False,3311934086075988864,64.4656126372456,15.227063447450588,,,,39.142956,12.982284,15.863755,14.218251,21.125368661812228,1.077109,False,6.08135,76343686.0,3.1528441147732507e-06,04175160+1513378,0.29042268847188196
Melotte_25,1.2242183488782494,,,,1.2242183488782494,False,False,False,False,49448512531551616,65.1228881597138,21.378545949643794,,,,39.22452,12.7938175,15.755391,14.102385,18.126163106346432,17.63464,True,,114977914.0,4.616004529340068e-06,04202937+2122434,0.3736928487644433
Melotte_25,5.775878624926117,,,,5.775878624926117,False,False,False,False,145218857232329472,69.15895811624549,23.041749426082887,,,,39.727264,11.861162,14.649303,13.074914,22.479936572382865,2.0043025,True,6.295062,115400072.0,1.2211814661598655e-05,04363802+2302312,0.43121524448513127
Melotte_25,1.0888320071475897,,,,12.22,False,False,False,False,3409290995993067648,70.57882632690057,17.69383309858845,,,,41.501747,12.556229,15.27889,13.7573,19.29722536563927,1.1769052,False,,77376321.0,8.362971614852634e-07,04421880+1741383,0.3692023394555759
Melotte_25,1.73345380782809,,,,1.73345380782809,False,False,False,False,3409480318150949248,71.18277400779577,18.408079213384333,,,,42.58749,12.358512,15.345455,13.635109,20.54437367664026,6.493223,True,11.748976,77377059.0,6.7756418797146e-06,04444376+1824297,0.4052566134468057
Melotte_25,0.7576202129327372,,,,7.45,False,False,False,False,3405082374719674240,72.24869984103235,15.604736047382485,,,,65.81822,12.871445,15.978914,14.185166,20.576005066796807,8.346899,True,80.16781,77353604.0,6.017858746321692e-06,04485957+1536176,0.33142165659775646
Melotte_25,6.083055025695307,,,,6.083055025695307,False,False,False,False,3312882483575093760,67.79637749253605,16.39576252180493,,,,40.372467,12.5815735,15.336586,13.791429,20.316503143723228,1.1519803,False,,76346949.0,3.0381950501847773e-06,04311101+1623452,0.34951416267391033
Melotte_25,0.7646445642222561,,,,0.7646445642222561,False,False,False,False,147908438767993216,68.18932038399949,25.092549164564915,,,,39.633587,13.960554,17.056047,15.238331,18.48182743907978,1.0957832,False,15.417005,115411524.0,3.7321015806814886e-05,04324532+2505340,0.22384349892589195
Melotte_25,6.599736668858981,,,,6.599736668858981,False,False,False,False,147877549363243520,67.73289168285214,24.83790520061017,,,,38.93812,13.399964,16.447456,14.66773,22.33577396701976,1.0567849,False,5.223962,115411408.0,4.215664997079434e-06,04305575+2450174,0.23682187757448736
Melotte_25,1.845937104975601,,,,1.845937104975601,False,False,False,False,3392323607430380416,77.06455976539209,15.37721856585773,,,,,13.938131,17.10051,15.231153,19.983851062608277,1.0623134,False,,,3.0691322247297593e-05,05081541+1522383,0.21127892170368007
Melotte_25,1.4787654180700869,,,,1.4787654180700869,False,False,False,False,154422804645274368,72.49203132497155,27.209897959048806,,,,,12.856126,15.77373,14.101388,24.408937579225736,1.1684852,False,,,0.0006970641092864,04495795+2712369,0.27030014478006253
Melotte_25,1.4646040045829771,,,,1.4646040045829771,False,False,False,False,3314294771901304192,68.48159725897497,18.38062040059367,,,,40.60397,13.700722,16.758175,14.972231,21.587850129123968,1.0239731,False,,76351721.0,1.1493971039116371e-06,04335544+1822507,0.21354956637404726
Melotte_25,1.6959393921185013,,,,1.6959393921185013,False,False,False,False,3314248558053305216,68.121093213053,17.904553975016853,,,,27.427036,12.929109,15.713322,14.141921,17.61850761262078,1.1358705,False,9.225715,76351553.0,0.0033498089768962,04322897+1754166,0.34521142458072307

